Comparing Reflection and Absorption Models for the Soft X-ray Variability in the NLS1 AGN UGC 11763

We present a spectral analysis of two XMM-Newton observations of the narrow-line Seyfert 1 galaxy UGC 11763. UGC 11763 shows very different soft X-ray spectral shapes in the two observations separated by 12 years. Three spectral models are considered to explain the multi-epoch X-ray variability of UGC 11763, one based on the relativistic disc reflection model, one based on multiple partially-covering absorbers combined with the warm corona model, and a hybrid model. In the first model, the X-ray variability of UGC 11763 is caused by the emission from a compact coronal region with a variable size. The resulting disc reflection component changes accordingly. A warm absorption model with a modest column density is required in this model too. In the partially-covering absorption scenario, the X-ray variability of UGC 11763 is caused by the variable covering factors of two absorbers located within a region of $r<\approx100r_{\rm g}$. Moreover, the temperature and strength of the warm corona have to change significantly too to explain the variable underlying soft X-ray emission. Lastly, we investigate the possibility of variable intrinsic power-law emission from the hot corona combined with variable absorption in UGC 11763 without changing the geometry of the corona in the third model. This hybrid model provides a slightly better fit than the partially-covering absorption model with improvements in fitting the iron emission band. Current CCD-resolution data cannot distinguish these spectral models for UGC 11763. Future high-resolution X-ray missions, e.g. Athena and XRISM, will test them by resolving different spectral components.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
